Weakly-Private Information Retrieval From MDS-Coded Distributed Storage

We consider the problem of weakly-private information retrieval (WPIR) when data is encoded by a maximum distance separable code and stored across multiple servers. In WPIR, a user wishes to retrieve a piece of data from a set of servers without leaking too much information about which piece of data she is interested in. We study and provide the first WPIR protocols for this scenario and present results on their optimal trade-off between download rate and information leakage using the maximal leakage privacy metric.

==> figs/data/322_scheme1.txt <==
rho rate
0.737 1.0
0.725 0.987
0.713 0.974
0.701 0.961
0.689 0.948
0.677 0.936
0.665 0.925
0.652 0.913
0.64 0.902
0.627 0.891
0.614 0.88
0.601 0.87
0.588 0.86
0.575 0.85
0.562 0.84
0.549 0.831
0.535 0.821
0.521 0.812
0.508 0.803
0.494 0.795
0.48 0.786
0.466 0.778
0.451 0.77
0.437 0.762
0.422 0.754
0.408 0.746
0.393 0.739
0.378 0.731
0.363 0.724
0.347 0.717
0.332 0.71
0.316 0.703
0.3 0.697
0.284 0.69
0.268 0.684
0.252 0.677
0.235 0.671
0.218 0.665
0.201 0.659
0.184 0.653
0.167 0.648
0.149 0.642
0.131 0.636
0.113 0.631
0.095 0.626
0.076 0.62
0.058 0.615
0.039 0.61
0.019 0.605
0.0 0.6


==> figs/data/322_scheme2.txt <==
rho rate
1.0 0.665
0.408 0.665
0.378 0.659
0.347 0.653
0.316 0.648
0.284 0.642
0.252 0.636
0.218 0.631
0.184 0.626
0.149 0.62
0.113 0.615
0.076 0.61
0.039 0.605
0.0 0.6


==> figs/data/323_scheme1.txt <==
rho rate
0.771 1.0
0.759 0.978
0.747 0.957
0.735 0.936
0.723 0.917
0.71 0.898
0.698 0.88
0.685 0.863
0.672 0.846
0.658 0.831
0.645 0.815
0.631 0.8
0.617 0.786
0.603 0.772
0.589 0.759
0.575 0.746
0.56 0.734
0.545 0.722
0.53 0.71
0.514 0.699
0.498 0.688
0.482 0.677
0.466 0.667
0.449 0.657
0.432 0.648
0.415 0.638
0.397 0.629
0.379 0.62
0.361 0.612
0.342 0.603
0.326 0.595
0.309 0.587
0.293 0.58
0.276 0.572
0.259 0.565
0.242 0.558
0.224 0.551
0.206 0.544
0.187 0.537
0.168 0.531
0.149 0.524
0.132 0.518
0.116 0.512
0.1 0.506
0.084 0.501
0.068 0.495
0.052 0.489
0.035 0.484
0.018 0.479
0.0 0.474


==> figs/data/323_scheme2.txt <==
rho rate
0.487 1.0
0.48 0.978
0.473 0.957
0.466 0.936
0.459 0.917
0.452 0.898
0.445 0.88
0.438 0.863
0.43 0.846
0.423 0.831
0.415 0.815
0.408 0.8
0.4 0.786
0.392 0.772
0.384 0.759
0.376 0.746
0.368 0.734
0.36 0.722
0.351 0.71
0.343 0.699
0.334 0.688
0.325 0.677
0.316 0.667
0.307 0.657
0.298 0.648
0.289 0.638
0.279 0.629
0.269 0.62
0.26 0.612
0.25 0.603
0.239 0.595
0.229 0.587
0.218 0.58
0.208 0.572
0.197 0.565
0.185 0.558
0.174 0.551
0.162 0.544
0.15 0.537
0.138 0.531
0.126 0.524
0.113 0.518
0.1 0.512
0.087 0.506
0.073 0.501
0.059 0.495
0.045 0.489
0.03 0.484
0.015 0.479
0.0 0.474


==> figs/data/324_scheme1.txt <==
rho rate
0.792 1.0
0.783 0.972
0.772 0.946
0.761 0.921
0.751 0.897
0.733 0.874
0.72 0.853
0.707 0.833
0.694 0.813
0.681 0.795
0.667 0.777
0.653 0.76
0.639 0.744
0.625 0.728
0.61 0.713
0.595 0.699
0.58 0.685
0.564 0.672
0.548 0.659
0.532 0.647
0.515 0.635
0.498 0.624
0.481 0.613
0.463 0.602
0.444 0.592
0.425 0.582
0.406 0.572
0.392 0.563
0.377 0.554
0.362 0.546
0.342 0.537
0.326 0.529
0.309 0.521
0.291 0.513
0.274 0.506
0.255 0.499
0.236 0.492
0.219 0.485
0.202 0.478
0.185 0.472
0.168 0.465
0.15 0.459
0.133 0.453
0.115 0.447
0.096 0.442
0.077 0.436
0.058 0.431
0.039 0.426
0.02 0.42
0.0 0.415


==> figs/data/324_scheme2.txt <==
rho rate
0.5 0.563
0.259 0.563
0.228 0.554
0.194 0.546
0.162 0.537
0.154 0.529
0.147 0.521
0.139 0.513
0.13 0.506
0.122 0.499
0.114 0.492
0.106 0.485
0.097 0.478
0.089 0.472
0.08 0.465
0.072 0.459
0.064 0.453
0.055 0.447
0.047 0.442
0.038 0.436
0.029 0.431
0.019 0.426
0.01 0.42
0.0 0.415


==> figs/data/432_scheme1.txt <==
rho rate
0.807 1.0
0.795 0.985
0.782 0.97
0.769 0.956
0.756 0.942
0.743 0.929
0.73 0.916
0.716 0.903
0.703 0.891
0.689 0.879
0.675 0.867
0.661 0.856
0.647 0.845
0.633 0.834
0.619 0.824
0.604 0.813
0.59 0.803
0.575 0.794
0.56 0.784
0.545 0.775
0.53 0.766
0.515 0.757
0.499 0.748
0.483 0.74
0.467 0.731
0.451 0.723
0.435 0.715
0.419 0.708
0.402 0.7
0.385 0.693
0.368 0.685
0.351 0.678
0.334 0.671
0.316 0.664
0.298 0.658
0.28 0.651
0.262 0.645
0.243 0.638
0.224 0.632
0.205 0.626
0.186 0.62
0.167 0.614
0.147 0.609
0.127 0.603
0.106 0.598
0.086 0.592
0.065 0.587
0.044 0.582
0.022 0.576
0.0 0.571


==> figs/data/432_scheme2.txt <==
rho rate
1.0 0.664
0.575 0.664
0.545 0.658
0.515 0.651
0.483 0.645
0.451 0.638
0.419 0.632
0.385 0.626
0.351 0.62
0.316 0.614
0.28 0.609
0.243 0.603
0.205 0.598
0.167 0.592
0.127 0.587
0.086 0.582
0.044 0.576
0.0 0.571


==> figs/data/532_scheme1.txt <==
rho rate
0.848 1.0
0.837 0.988
0.826 0.976
0.815 0.965
0.795 0.953
0.785 0.942
0.767 0.932
0.756 0.921
0.741 0.911
0.728 0.901
0.713 0.891
0.699 0.881
0.684 0.872
0.669 0.863
0.654 0.854
0.639 0.845
0.624 0.836
0.609 0.828
0.593 0.819
0.577 0.811
0.561 0.803
0.545 0.795
0.529 0.788
0.513 0.78
0.496 0.773
0.479 0.766
0.462 0.759
0.445 0.752
0.427 0.745
0.41 0.738
0.392 0.731
0.374 0.725
0.356 0.718
0.337 0.712
0.318 0.706
0.299 0.7
0.28 0.694
0.26 0.688
0.24 0.682
0.22 0.677
0.2 0.671
0.179 0.666
0.158 0.66
0.137 0.655
0.115 0.65
0.093 0.645
0.071 0.64
0.049 0.635
0.026 0.63
0.0 0.625


==> figs/data/532_scheme2.txt <==
rho rate
1.0 0.795
0.665 0.795
0.643 0.788
0.62 0.78
0.597 0.773
0.573 0.766
0.549 0.759
0.525 0.752
0.5 0.745
0.475 0.738
0.449 0.731
0.423 0.725
0.397 0.718
0.369 0.712
0.342 0.706
0.314 0.7
0.285 0.694
0.258 0.688
0.238 0.682
0.218 0.677
0.198 0.671
0.177 0.666
0.156 0.66
0.135 0.655
0.113 0.65
0.091 0.645
0.069 0.64
0.046 0.635
0.023 0.63
0.0 0.625


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_TSC_N3K2M2_v1.txt <==
rho		rate
6.9959019e-09	0.6
0.035623928	0.60913706
0.070389334	0.6185567
0.10433666	0.62827225
0.13750353	0.63829787
0.16992501	0.64864865
0.20163387	0.65934066
0.23266076	0.67039106
0.26303441	0.68181818
0.29278175	0.69364162
0.3219281	0.70588235
0.35049727	0.71856287
0.37851163	0.73170732
0.40599236	0.74534161
0.43295941	0.75949367
0.45943162	0.77419355
0.48542683	0.78947368
0.51096192	0.80536913
0.53605292	0.82191781
0.56071497	0.83916084
0.58496251	0.85714286
0.60880925	0.87591241
0.63226823	0.89552239
0.65535184	0.91603053
0.67807191	0.9375
0.70043972	0.96
0.72246603	0.98360656


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_TSC_N3K2M3_v1.txt <==
rho		rate
2.535894e-09	0.47368421
0.019299082	0.47936085
0.038197461	0.4851752
0.056711445	0.49113233
0.07485635	0.49723757
0.092646603	0.5034965
0.11009581	0.50991501
0.12721681	0.51649928
0.14402172	0.52325581
0.16052197	0.53019146
0.17672844	0.53731343
0.19265138	0.54462935
0.20830058	0.55214724
0.22838159	0.55987558
0.25168913	0.56782334
0.27441474	0.576
0.29658674	0.58441558
0.3182315	0.59308072
0.33937349	0.60200669
0.36003554	0.61120543
0.38023897	0.62068966
0.40000369	0.63047285
0.41934835	0.6405694
0.43829044	0.65099458
0.45684633	0.66176471
0.47503152	0.6728972
0.49286049	0.68441065
0.51034695	0.69632495
0.52750381	0.70866142
0.54434324	0.72144289
0.5608768	0.73469388
0.57711539	0.74844075
0.59306937	0.76271186
0.60874853	0.7775378
0.62416216	0.79295154
0.63931913	0.80898876
0.65422784	0.82568807
0.66889629	0.84309133
0.68333209	0.86124402
0.69754253	0.8801956
0.71153453	0.9
0.7253147	0.92071611
0.73888935	0.94240838
0.75226454	0.96514745
0.76544604	0.98901099


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_TSC_N3K2M4_v1.txt <==
rho		rate
4.1914001e-09	0.41538462
0.017336291	0.41974349
0.034265714	0.42419482
0.05080687	0.42874156
0.066977231	0.43338684
0.082793034	0.43813387
0.098590715	0.44298605
0.11510123	0.44794691
0.1312423	0.45302013
0.14703009	0.45820959
0.16247969	0.46351931
0.17760536	0.46895354
0.19242034	0.4745167
0.20693719	0.48021343
0.22116763	0.4860486
0.23512277	0.49202733
0.24881305	0.49815498
0.26224834	0.50443718
0.27543795	0.51087985
0.28839073	0.51748922
0.30111501	0.52427184
0.31361873	0.53123463
0.32590942	0.53838485
0.34471863	0.54573017
0.3631196	0.55327869
0.38106284	0.56103896
0.39857057	0.56902002
0.4156634	0.57723143
0.43236057	0.5856833
0.44867998	0.59438635
0.46463834	0.60335196
0.48025128	0.61259217
0.49553344	0.62211982
0.51049854	0.63194851
0.52515962	0.64209275
0.53952837	0.65256798
0.55361662	0.66339066
0.56743498	0.67457839
0.5809936	0.68614994
0.59430206	0.6981254
0.60736943	0.71052632
0.62020429	0.72337575
0.63281476	0.7366985
0.64520858	0.7505212
0.65739305	0.76487252
0.66937507	0.77978339
0.68116134	0.79528719
0.69275813	0.81141998
0.70417143	0.82822086
0.71540695	0.84573218
0.72647015	0.864
0.73736624	0.88307441
0.74810019	0.90301003
0.75867675	0.92386655
0.76910046	0.94570928
0.7793757	0.96860987
0.78950662	0.99264706


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_TSC_N3K2M5_v1.txt <==
rho		rate
2.9604873e-07	0.38388626
0.018216947	0.38760617
0.035913841	0.39139889
0.053121906	0.39526656
0.069865076	0.39921143
0.086168835	0.40323584
0.10205614	0.40734222
0.11754762	0.41153309
0.13266208	0.41581109
0.14741804	0.42017897
0.16183026	0.42463958
0.17604766	0.42919592
0.19076384	0.4338511
0.20513957	0.43860837
0.21919011	0.44347112
0.23293006	0.44844291
0.24637328	0.45352744
0.25953054	0.45872859
0.27241561	0.46405042
0.28503899	0.46949717
0.29741099	0.47507331
0.30954156	0.4807835
0.32143935	0.48663262
0.33311368	0.49262582
0.34457292	0.49876847
0.35582484	0.50506625
0.36687622	0.5115251
0.37773499	0.51815129
0.38840632	0.52495139
0.40102305	0.53193236
0.41710755	0.5391015
0.43278389	0.54646652
0.448074	0.55403557
0.4629974	0.56181724
0.47757205	0.56982061
0.4918117	0.57805531
0.50573269	0.5865315
0.51938793	0.59525997
0.53267081	0.60425214
0.54571475	0.61352017
0.55849112	0.62307692
0.57100873	0.63293612
0.58327984	0.64311235
0.59531519	0.65362114
0.60711802	0.66447908
0.61870629	0.67570386
0.63007526	0.68731438
0.64124352	0.69933089
0.6522145	0.71177504
0.66299515	0.7246701
0.67359203	0.738041
0.68401093	0.7519146
0.69425887	0.76631977
0.70434048	0.78128768
0.71425916	0.79685194
0.72402374	0.81304893
0.73363631	0.82991803
0.74310294	0.84750196
0.75242742	0.86584714
0.76161407	0.8850041
0.7706669	0.90502793
0.77959378	0.92597885
0.78838611	0.94792276
0.79705986	0.97093197
0.80561402	0.995086


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_TSC_N5K3M2_v1.txt <==
rho		rate
8.2251246e-09	0.625
0.015941547	0.62827225
0.031708863	0.63157895
0.047305724	0.63492063
0.06273576	0.63829787
0.078002522	0.64171123
0.093109435	0.64516129
0.10805977	0.64864865
0.12285677	0.65217391
0.13750354	0.6557377
0.1520031	0.65934066
0.16635839	0.66298343
0.18057225	0.66666667
0.19464744	0.67039106
0.20858662	0.6741573
0.22239245	0.6779661
0.23606736	0.68181818
0.24961389	0.68571429
0.26303441	0.68965517
0.27633123	0.69364162
0.28950662	0.69767442
0.30256277	0.70175439
0.31550183	0.70588235
0.32832587	0.71005917
0.34103694	0.71428571
0.35363697	0.71856287
0.3661279	0.72289157
0.37851163	0.72727273
0.39078996	0.73170732
0.4029647	0.73619632
0.4150375	0.74074074
0.42701015	0.74534161
0.43888424	0.75
0.45066142	0.75471698
0.46234325	0.75949367
0.47393122	0.76433121
0.48542683	0.76923077
0.49683159	0.77419355
0.50814691	0.77922078
0.51937417	0.78431373
0.53051475	0.78947368
0.54156991	0.79470199
0.55254103	0.8
0.56342934	0.80536913
0.5742361	0.81081081
0.58496251	0.81632653
0.59560975	0.82191781
0.60617899	0.82758621
0.61667136	0.83333333
0.62708798	0.83916084
0.63742992	0.84507042
0.64769827	0.85106383
0.65789403	0.85714286
0.66801824	0.86330935
0.67807193	0.86956522
0.68805601	0.87591241
0.69797147	0.88235294
0.70781927	0.88888889
0.71760027	0.89552239
0.72731543	0.90225564
0.7369656	0.90909091
0.74655165	0.91603053
0.75607442	0.92307692
0.76553475	0.93023256
0.77493345	0.9375
0.78427132	0.94488189
0.79354913	0.95238095
0.80276766	0.96
0.8119277	0.96774194
0.82102986	0.97560976
0.830075	0.98360656
0.83906378	0.99173554
0.84799692	1


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_TSC_N5K3M3_v1.txt <==
rho		rate
1.6231085e-07	0.51020408
0.0091487895	0.51238258
0.018206028	0.51457976
0.027175457	0.51679587
0.03605385	0.51903114
0.044850059	0.52128584
0.053559802	0.52356021
0.062186875	0.52585451
0.070736063	0.52816901
0.079201173	0.53050398
0.087591294	0.53285968
0.09590468	0.5352364
0.10414081	0.53763441
0.11230444	0.54005401
0.12039626	0.54249548
0.12841551	0.54495913
0.13636514	0.54744526
0.14424853	0.54995417
0.15205925	0.55248619
0.15980645	0.55504163
0.16748848	0.55762082
0.17510454	0.56022409
0.18265879	0.56285178
0.19015009	0.56550424
0.197582	0.56818182
0.20495345	0.57088487
0.21226223	0.57361377
0.21951518	0.57636888
0.22671106	0.57915058
0.23385082	0.58195926
0.24093355	0.58479532
0.24796345	0.58765916
0.25494204	0.59055118
0.2618599	0.59347181
0.26872966	0.59642147
0.27554818	0.5994006
0.28522335	0.60240964
0.29551773	0.60544904
0.30569386	0.60851927
0.31575839	0.6116208
0.32571288	0.6147541
0.33555844	0.61791967
0.34530027	0.62111801
0.35493892	0.62434964
0.36447452	0.62761506
0.37391251	0.63091483
0.38325357	0.63424947
0.39249977	0.63761955
0.4016541	0.64102564
0.41071559	0.64446831
0.41968924	0.64794816
0.42857419	0.6514658
0.4373735	0.65502183
0.44608883	0.6586169
0.45472133	0.66225166
0.46327286	0.66592675
0.47174712	0.66964286
0.48014098	0.67340067
0.48845559	0.6772009
0.49669743	0.68104427
0.50486527	0.68493151
0.51296042	0.68886338
0.52098434	0.69284065
0.5289381	0.69686411
0.53682302	0.70093458
0.54464005	0.70505288
0.55239046	0.70921986
0.5600755	0.71343639
0.56769624	0.71770335
0.5752537	0.72202166
0.58274894	0.72639225
0.59018297	0.73081608
0.59755765	0.73529412
0.60487218	0.73982737
0.61212835	0.74441687
0.61932643	0.74906367
0.62646931	0.75376884
0.63355558	0.7585335
0.64058763	0.76335878
0.64756581	0.76824584
0.65449205	0.77319588
0.66136399	0.77821012
0.66818523	0.78328982
0.6749567	0.78843627
0.68167569	0.79365079
0.68834685	0.79893475
0.6949698	0.80428954
0.70154472	0.8097166
0.70807224	0.81521739
0.71455359	0.82079343
0.72098897	0.82644628
0.72737933	0.83217753
0.73372496	0.83798883
0.74002843	0.84388186
0.74628497	0.84985836
0.75250065	0.85592011
0.75867417	0.86206897
0.76480609	0.8683068
0.77089694	0.87463557
0.77694771	0.88105727
0.78295782	0.88757396
0.78892887	0.89418778
0.79486138	0.9009009
0.8007547	0.90771558
0.80661258	0.91463415
0.8124294	0.92165899
0.81821029	0.92879257
0.8239556	0.93603744
0.82966476	0.94339623
0.83533914	0.95087163
0.84097564	0.95846645
0.84657908	0.96618357
0.85214822	0.97402597
0.85768647	0.98199673
0.86318561	0.99009901
0.86865549	0.99833611


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_ZTSL_N3K2M2_v1.txt <==
rho		rate
2.1414208e-09	0.6
0.014355301	0.60180542
0.028569165	0.60362173
0.042644351	0.60544904
0.056583529	0.60728745
0.070389335	0.60913706
0.084064269	0.61099796
0.097610797	0.61287028
0.11103132	0.6147541
0.12432814	0.61664954
0.13750353	0.6185567
0.15055968	0.6204757
0.16349873	0.62240664
0.17632277	0.62434964
0.18903383	0.6263048
0.20163387	0.62827225
0.21412482	0.6302521
0.22650854	0.63224447
0.23878686	0.63424947
0.25096157	0.63626723
0.26303442	0.63829787
0.27500706	0.64034152
0.28688116	0.64239829
0.29865832	0.64446831
0.31034013	0.64655172
0.32192811	0.64864865
0.33342373	0.65075922
0.3448285	0.65288357
0.35614381	0.65502183
0.36737108	0.65717415
0.37851162	0.65934066
0.38956681	0.6615215
0.40053793	0.66371681
0.41142625	0.66592675


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_ZTSL_N3K2M3_v1.txt <==
rho		rate
2.4761226e-08	0.47368421
0.026905588	0.47936085
0.053038647	0.4851752
0.07844234	0.49113233
0.10315623	0.49723757
0.12721681	0.5034965
0.15065774	0.50991501
0.17351013	0.51649928
0.19580282	0.52325581
0.21756257	0.53019146
0.23881425	0.53731343
0.25958107	0.54462935
0.27988464	0.55214724
0.29974519	0.55987558
0.31918164	0.56782334
0.33821173	0.576
0.35685209	0.58441558
0.37511837	0.59308072
0.3930253	0.60200669
0.41058673	0.61120543
0.42781574	0.62068966
0.4447247	0.63047285
0.46132527	0.6405694
0.4776285	0.65099458
0.49364485	0.66176471
0.50938425	0.6728972
0.52485611	0.68441065
0.54006938	0.69632495
0.55503255	0.70866142
0.56975372	0.72144289
0.5842406	0.73469388
0.59850052	0.74844075
0.61254046	0.76271186
0.62636714	0.7775378
0.63998694	0.79295154
0.65340594	0.80898876
0.66662999	0.82568807
0.67966466	0.84309133
0.69251531	0.86124402
0.70518707	0.8801956
0.71768483	0.9
0.73001332	0.92071611
0.74217704	0.94240838
0.75418037	0.96514745
0.76602746	0.98901099


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_ZTSL_N3K2M4_v1.txt <==
rho		rate
2.0961925e-08	0.41538462
0.022165154	0.41974349
0.043669474	0.42419482
0.064551242	0.42874156
0.084845485	0.43338684
0.10458438	0.43813387
0.12379747	0.44298605
0.14251209	0.44794691
0.16075341	0.45302013
0.17854481	0.45820959
0.19590794	0.46351931
0.21286295	0.46895354
0.22942855	0.4745167
0.24562227	0.48021343
0.26146043	0.4860486
0.27695827	0.49202733
0.29213014	0.49815498
0.30698948	0.50443718
0.32154889	0.51087985
0.33582025	0.51748922
0.34981473	0.52427184
0.38516439	0.53123463
0.42737137	0.53838485
0.46724466	0.54573017
0.50502889	0.55327869
0.54093211	0.56103896
0.57513274	0.56902002


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_ZTSL_N3K2M5_v1.txt <==
rho		rate
1.5274157e-08	0.38388626
0.023203985	0.38760617
0.045572512	0.39139889
0.067163661	0.39526656
0.088029657	0.39921143
0.10821764	0.40323584
0.12777025	0.40734222
0.14672632	0.41153309
0.16512112	0.41581109
0.18298697	0.42017897
0.20035344	0.42463958
0.21724766	0.42919592
0.23369467	0.4338511
0.24971753	0.43860837
0.26533756	0.44347112
0.28057452	0.44844291
0.29544674	0.45352744
0.3099713	0.45872859
0.32416406	0.46405042
0.33803985	0.46949717
0.35161254	0.47507331
0.36489505	0.4807835
0.37789954	0.48663262
0.39063743	0.49262582
0.40311942	0.49876847
0.41535559	0.50506625
0.42735545	0.5115251
0.44308089	0.51815129
0.48241287	0.52495139
0.51940258	0.53193236
0.55431337	0.5391015
0.58736656	0.54646652
0.61874987	0.55403557

==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_ZTSL_N5K3M2_v1.txt <==
rho		rate
2.0169333e-08	0.625
0.020464104	0.62827225
0.040641988	0.63157895
0.060541559	0.63492063
0.080170362	0.63829787
0.099535696	0.64171123
0.1186445	0.64516129
0.13750354	0.64864865
0.15611921	0.65217391
0.17449773	0.6557377
0.19264508	0.65934066
0.21056699	0.66298343
0.228269	0.66666667
0.24575643	0.67039106
0.26303443	0.6741573
0.28010792	0.6779661
0.29698175	0.68181818
0.3136605	0.68571429
0.33014861	0.68965517
0.34645042	0.69364162
0.36257009	0.69767442
0.37851164	0.70175439
0.39427896	0.70588235
0.4098758	0.71005917
0.42530584	0.71428571
0.4405726	0.71856287
0.4556795	0.72289157
0.47062984	0.72727273
0.48542683	0.73170732
0.50007362	0.73619632
0.51457318	0.74074074
0.52892847	0.74534161
0.54314233	0.75
0.55721751	0.75471698
0.57115671	0.75949367
0.58496251	0.76433121
0.59863744	0.76923077
0.61218397	0.77419355
0.6256045	0.77922078
0.63890132	0.78431373
0.65207671	0.78947368
0.66513285	0.79470199
0.67807191	0.8


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_ZTSL_N5K3M3_v1.txt <==
rho		rate
1.3496876e-08	0.51020408
0.01452192	0.51238258
0.028815763	0.51457976
0.042888584	0.51679587
0.056747192	0.51903114
0.070397907	0.52128584
0.083846951	0.52356021
0.097100173	0.52585451
0.11016319	0.52816901
0.12304139	0.53050398
0.13573992	0.53285968
0.14826374	0.5352364
0.16061757	0.53763441
0.17280599	0.54005401
0.18483335	0.54249548
0.19670386	0.54495913
0.20897458	0.54744526
0.22121847	0.54995417
0.23329985	0.55248619
0.24522295	0.55504163
0.25699191	0.55762082
0.26861064	0.56022409
0.28008292	0.56285178
0.29141242	0.56550424
0.30260263	0.56818182
0.31365694	0.57088487
0.32457861	0.57361377
0.33537079	0.57636888
0.34603651	0.57915058
0.3565787	0.58195926
0.36700019	0.58479532
0.37730372	0.58765916
0.38749191	0.59055118
0.39756733	0.59347181
0.40753245	0.59642147
0.41738965	0.5994006
0.42714125	0.60240964
0.43678948	0.60544904
0.44633652	0.60851927
0.45578447	0.6116208
0.46513535	0.6147541
0.47439112	0.61791967
0.48355375	0.62111801
0.49262506	0.62434964
0.50160686	0.62761506
0.51050089	0.63091483
0.51930886	0.63424947
0.52803242	0.63761955
0.53667316	0.64102564
0.54523267	0.64446831
0.55371242	0.64794816
0.5621139	0.6514658
0.57043852	0.65502183
0.57868772	0.6586169
0.58686284	0.66225166
0.59496518	0.66592675
0.60299603	0.66964286
0.61095666	0.67340067
0.61884826	0.6772009
0.62667203	0.68104427
0.63442913	0.68493151
0.64212068	0.68886338
0.64974778	0.69284065
0.6573115	0.69686411
0.66481289	0.70093458
0.67225296	0.70505288
0.67963271	0.70921986
0.68695311	0.71343639
0.6942151	0.71770335
0.70141962	0.72202166
0.70856757	0.72639225
0.71565982	0.73081608
0.72269725	0.73529412
0.72968067	0.73982737
0.73661091	0.74441687
0.7434888	0.74906367


==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_ZTSL_N5K3M4_v1.txt <==
rho		rate
1.86705e-09	0.45955882
0.013414201	0.46132554
0.026583515	0.4631059
0.039516682	0.46490005
0.052222056	0.46670815
0.064707509	0.46853038
0.076980522	0.47036689
0.08904822	0.47221785
0.10091735	0.47408344
0.11259434	0.47596383
0.12408531	0.47785919
0.13539611	0.47976971
0.14653227	0.48169557
0.15749913	0.48363695
0.16830176	0.48559404
0.17894499	0.48756704
0.18943348	0.48955614
0.19977161	0.49156153
0.2099637	0.49358342
0.22001377	0.49562201
0.22992575	0.4976775
0.23970338	0.49975012
0.24935024	0.50184008
0.25886979	0.50394759
0.26826535	0.50607287
0.2775401	0.50821616
0.28669711	0.51037768
0.29573934	0.51255766
0.30466962	0.51475635
0.3134907	0.51697398
0.32220521	0.5192108
0.33081569	0.52146706
0.33932461	0.52374302
0.34773433	0.52603893
0.35604713	0.52835505
0.36426522	0.53069167
0.37239075	0.53304904
0.38042577	0.53542745
0.38837225	0.53782718
0.39623216	0.54024851
0.40400735	0.54269175
0.41169962	0.54515719
0.41931074	0.54764513
0.42684237	0.55015588
0.4342962	0.55268976
0.44167378	0.55524708
0.44897667	0.55782819
0.45620636	0.5604334
0.46336431	0.56306306
0.47045193	0.56571752
0.47747059	0.56839712
0.48442163	0.57110223
0.49130631	0.57383321
0.4981259	0.57659043
0.50488163	0.57937428
0.51157468	0.58218513
0.51946638	0.5850234
0.53072578	0.58788948
0.54181213	0.59078377
0.5527307	0.59370671
0.56348643	0.59665871
0.57408416	0.59964022
0.58452843	0.60265167
0.59482364	0.60569352
0.60497399	0.60876623
0.61498347	0.61187028
0.62485597	0.61500615
0.63459519	0.61817433
0.64420464	0.62137531
0.65368777	0.62460962
0.66304785	0.62787777
0.67228803	0.63118031
0.68141134	0.63451777
0.69042071	0.63789071
0.69931891	0.6412997
0.7081087	0.64474533
0.71679268	0.64822818
0.72537336	0.65174886
0.73385317	0.65530799
0.74223446	0.65890622
0.75051946	0.66254417
0.75871039	0.66622252

==> figs/data/Rate-MaxL_minMaxL_rate_MDScodedWPIR_ZYQT_N3K2M3_v1.txt <==
rho		rate
3.5824e-09	0.47368421
0.019299086	0.47936085
0.038197481	0.4851752
0.056711449	0.49113233
0.074856346	0.49723757
0.092646604	0.5034965
0.11009581	0.50991501
0.12721682	0.51649928
0.14511738	0.52325581
0.16642434	0.53019146
0.18724395	0.53731343
0.20759796	0.54462935
0.22750678	0.55214724
0.24698947	0.55987558
0.26606386	0.56782334
0.28474673	0.576
0.30305383	0.58441558
0.32099999	0.59308072
0.33937349	0.60200669
0.36003555	0.61120543
0.38023898	0.62068966
0.40000371	0.63047285
0.41934834	0.6405694
0.43829042	0.65099458
0.45684635	0.66176471
0.47503152	0.6728972
0.4928605	0.68441065
0.51034695	0.69632495
0.5275038	0.70866142
0.54434324	0.72144289
0.5608768	0.73469388
0.57711539	0.74844075
0.59306936	0.76271186
0.60874851	0.7775378
0.62416215	0.79295154
0.63931913	0.80898876
0.65422784	0.82568807
0.66889629	0.84309133
0.6833321	0.86124402
0.69754254	0.8801956
0.71153455	0.9
0.7253147	0.92071611
0.73888935	0.94240838
0.75226454	0.96514745
0.76544603	0.98901099

